Black Boxes and Looking Glasses: Multilevel Symmetries, Reflection Planes, and Convex Optimization in Deep Networks

We show that training deep neural networks (DNNs) with absolute value activation and arbitrary input dimension can be formulated as equivalent convex Lasso problems with novel features expressed using geometric algebra. This formulation reveals geometric structures encoding symmetry in neural networks. Using the equivalent Lasso form of DNNs, we formally prove a fundamental distinction between deep and shallow networks: deep networks inherently favor symmetric structures in their fitted functions, with greater depth enabling multilevel symmetries, i.e., symmetries within symmetries. Moreover, Lasso features represent distances to hyperplanes that are reflected across training points. These reflection hyperplanes are spanned by training data and are orthogonal to optimal weight vectors. Numerical experiments support theory and demonstrate theoretically predicted features when training networks using embeddings generated by Large Language Models.

==> 2dabsval/convex/data.txt <==
b1:0
b2:-1.0
α:0.9999999999999998
ξ:1.1102230246251565e-16
opt_val:1.000000000785046e-07
x:[-1, 0]
y:[[0]
 [1]]


==> 2dabsval/nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x15ad97810>
L:3
final_obj:2.7924578724914752e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> abs/3lyrabs./convex/data.txt <==
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]
w1:1.0
w2:1.0
b1:-2.0
b2:-2.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[0, 2]
y:[[0]
 [2]]


==> abs/3lyrabs./nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x10629f810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17c9f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1083f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107a63810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17f8ab810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1079f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x105e0b810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10a32f810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x113d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1642f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1776db810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1151f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x14ad97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10b597810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x11b1f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1144f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107a9b810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107843810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x14ad97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1064df810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107993810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x160d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x160d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x15e4f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x16a9f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x150d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x2821f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1521f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x282d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17e7f3810>
L:3
final_obj:0.0
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x16b9f3810>
L:3
final_obj:0.0
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x146f97810>
L:3
final_obj:0.0
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x280d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1079f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1139f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1127f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10a747810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107e5f810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x105c5b810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10781b810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x152af3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1063f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x106af3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x109d0b810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x16a1f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x112cf3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107dd7810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17da6b810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1141f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1121f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10baf3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10581b810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1058ff810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10a31b810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1121f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x11b697810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x11b697810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17628f810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17628f810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17628f810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17628f810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17b5cb810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x11c2f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x11c2f3810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1086cb810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1086cb810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x109bcb810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x109bcb810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17d07f810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17d07f810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1228f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1228f3810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1121f3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1121f3810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:3
final_obj:3.95028752768789e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:3
final_obj:4.15959150934873e-06
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> abs/4lyrabs./convex/data.txt <==
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]
w1:1.0
w2:1.0
w3:1.0
b1:-2.0
b2:-3.0
b3:-1.0
α:0.9999999999999998
ξ:2.220446049250313e-16
opt_val:1.0000000015700921e-07
x:[-1, 0, 2]
y:[[1]
 [0]
 [2]]


==> abs/4lyrabs./nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x10629f810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17c9f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1083f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107a63810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17f8ab810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1079f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x105e0b810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10a32f810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x113d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1642f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1776db810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1151f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x14ad97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10b597810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x11b1f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1144f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107a9b810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107843810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x14ad97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1064df810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107993810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x160d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x160d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x15e4f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x16a9f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x150d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x2821f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1521f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x282d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17e7f3810>
L:4
final_obj:0.0
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x16b9f3810>
L:4
final_obj:0.0
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x146f97810>
L:4
final_obj:0.0
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x280d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1079f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1139f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1127f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10a747810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107e5f810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x105c5b810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10781b810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x152af3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1063f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x106af3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x109d0b810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x16a1f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x112cf3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107dd7810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17da6b810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1141f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1121f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10baf3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10581b810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1058ff810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10a31b810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1121f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:4
final_obj:3.887032353126136e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x11b697810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17628f810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17628f810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17b5cb810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x11c2f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1086cb810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x109bcb810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17d07f810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1228f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1121f3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:4
final_obj:3.760308747205965e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:4
final_obj:3.887032353126136e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:4
final_obj:3.887032353126136e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:4
final_obj:3.887032353126136e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:4
final_obj:3.887032353126136e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:4
final_obj:3.887032353126136e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:4
final_obj:3.887032353126136e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:4
final_obj:3.887032353126136e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:4
final_obj:3.887032353126136e-05
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> abs/5lyrabs./convex/data.txt <==
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]
w1:1.0
w2:1.0
w3:1.0
w4:1.0
b1:-2.0
b2:-3.0
b3:-1.0
b4:-0.25
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1.75, -1, 0, 2]
y:[[0.  ]
 [0.75]
 [0.25]
 [1.75]]


==> abs/5lyrabs./nonconvex/data.txt <==
σ:<built-in method abs of type object at 0x10629f810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17c9f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1083f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107a63810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17f8ab810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1079f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x105e0b810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10a32f810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x113d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1642f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1776db810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1151f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x14ad97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10b597810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x11b1f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1144f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107a9b810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107843810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x14ad97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1064df810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107993810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x160d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x160d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x15e4f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x16a9f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x150d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x2821f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1521f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x282d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17e7f3810>
L:5
final_obj:0.0
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x16b9f3810>
L:5
final_obj:0.0
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x146f97810>
L:5
final_obj:0.0
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x280d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1079f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1139f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1127f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10a747810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107e5f810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x105c5b810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10781b810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x152af3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1063f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x106af3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x109d0b810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x16a1f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x112cf3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x107dd7810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17da6b810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1141f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1121f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10baf3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10581b810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1058ff810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x10a31b810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1121f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1634cb810>
L:5
final_obj:0.00021275910497578254
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x11b697810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17628f810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17628f810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17b5cb810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x11c2f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1086cb810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x109bcb810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x17d07f810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1228f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x1121f3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x110d97810>
L:5
final_obj:0.0001855190938866244
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:5
final_obj:0.00021275910497578254
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:5
final_obj:0.00021275910497578254
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0
σ:<built-in method abs of type object at 0x169ef3810>
L:5
final_obj:0.00021275910497578254
m1:1
mL:100
num_epochs:1000
β:1e-07
init_perfect:False
custom_init:True
seed:0


==> old/results/IMDB/OpenAI/L=3/data.txt <==
activation:abs
num_epochs:100
error:7.5200000000000005
seed:0
mL:10


==> old/results/IMDB/OpenAI/L=4/data.txt <==
activation:abs
num_epochs:100
error:7.359999999999999
seed:0
mL:10


==> old/results/glue-cola/OpenAI/L=3/data.txt <==
activation:abs
num_epochs:175
error:23.468111713213837
seed:3
mL:10


==> old/results/glue-cola/OpenAI/L=4/data.txt <==
activation:abs
num_epochs:175
error:23.759899958315962
seed:3
mL:10


==> old/results/glue-cola/OpenAI/L=5/data.txt <==
activation:abs
num_epochs:175
error:25.76073363901626
seed:3
mL:10


==> old/results/glue-qqp/OpenAI/L=3/data.txt <==
activation:abs
num_epochs:150
error:21.92
seed:3
mL:10


==> old/results/glue-qqp/OpenAI/L=4/data.txt <==
activation:abs
num_epochs:150
error:21.6
seed:3
mL:10


==> old/results/glue-qqp/OpenAI/L=5/data.txt <==
activation:abs
num_epochs:150
error:21.92
seed:3
mL:10


==> relu/3lyrrelu./convex/data.txt <==
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]
w1:1
w1_tilde:-1
w2:1
w2_tilde:1
b1_tilde:1
b1:-1
b2:-1.0
α:1.0
ξ:0.0
opt_val:1e-07
x:[-1, 0, 1, 3, 4]
y:[[1]
 [0]
 [0]
 [1]
 [2]]


==> relu/3lyrrelu./nonconvex/data.txt <==
σ:<built-in method relu of type object at 0x10629f810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x17c9f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1083f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x107a63810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x17f8ab810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1079f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x105e0b810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x10a32f810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x113d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1642f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1776db810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1151f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x14ad97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x10b597810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x110d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x11b1f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1144f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x107a9b810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x107843810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x14ad97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1064df810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x107993810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x160d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x160d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x15e4f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x16a9f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x150d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x2821f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1521f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x282d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x17e7f3810>
L:3
final_obj:0.0
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x16b9f3810>
L:3
final_obj:0.0
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x146f97810>
L:3
final_obj:0.0
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x280d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1079f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1139f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x110d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1127f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x10a747810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x107e5f810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x105c5b810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x10781b810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x152af3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1063f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x106af3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x109d0b810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x16a1f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x112cf3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x107dd7810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x17da6b810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x110d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1141f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1121f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x10baf3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x110d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x10581b810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1058ff810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x10a31b810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x110d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1634cb810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1121f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x11b697810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x17628f810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x17628f810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x17b5cb810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x11c2f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1086cb810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x109bcb810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x17d07f810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1228f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x1121f3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x17d07f810>
L:3
final_obj:0.004372548741800848
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x17d07f810>
L:3
final_obj:0.004372548741800848
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x169ef3810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x169ef3810>
L:3
final_obj:0.004372548741800848
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x110d97810>
L:3
final_obj:7.334398429932738e-06
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x110d97810>
L:3
final_obj:0.004372548741800848
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x169ef3810>
L:3
final_obj:0.004372548741800848
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x169ef3810>
L:3
final_obj:0.004372548741800848
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0
σ:<built-in method relu of type object at 0x169ef3810>
L:3
final_obj:0.004372548741800848
m1:2
mL:100
num_epochs:1000
β:5e-08
init_perfect:False
custom_init:True
seed:0


==> results2/IMDB/Bert/L=3/seed0/data.txt <==
activation:abs
num_epochs:100
error:15.8
seed:0
mL:10


==> results2/IMDB/Bert/L=3/seed1/data.txt <==
activation:abs
num_epochs:100
error:15.920000000000002
seed:1
mL:10


==> results2/IMDB/Bert/L=3/seed2/data.txt <==
activation:abs
num_epochs:100
error:15.440000000000001
seed:2
mL:10


==> results2/IMDB/Bert/L=3/seed3/data.txt <==
activation:abs
num_epochs:100
error:15.959999999999999
seed:3
mL:10


==> results2/IMDB/Bert/L=3/seed4/data.txt <==
activation:abs
num_epochs:100
error:15.32
seed:4
mL:10


==> results2/IMDB/Bert/L=4/seed0/data.txt <==
activation:abs
num_epochs:100
error:15.52
seed:0
mL:10


==> results2/IMDB/Bert/L=4/seed1/data.txt <==
activation:abs
num_epochs:100
error:16.24
seed:1
mL:10


==> results2/IMDB/Bert/L=4/seed2/data.txt <==
activation:abs
num_epochs:100
error:15.4
seed:2
mL:10


==> results2/IMDB/Bert/L=4/seed3/data.txt <==
activation:abs
num_epochs:100
error:15.76
seed:3
mL:10


==> results2/IMDB/Bert/L=4/seed4/data.txt <==
activation:abs
num_epochs:100
error:15.160000000000002
seed:4
mL:10


==> results2/IMDB/OpenAI/L=3/seed0/data.txt <==
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.28
seed:0
mL:10
activation:abs
num_epochs:150
error:25.28
seed:0
mL:10
activation:abs
num_epochs:150
error:25.28
seed:0
mL:10
activation:abs
num_epochs:150
error:25.28
seed:0
mL:10
activation:abs
num_epochs:150
error:25.28
seed:0
mL:10
activation:abs
num_epochs:100
error:7.5200000000000005
seed:0
mL:10
activation:abs
num_epochs:100
error:7.5200000000000005
seed:0
mL:10


==> results2/IMDB/OpenAI/L=3/seed1/data.txt <==
activation:abs
num_epochs:150
error:25.840000000000003
seed:1
mL:10
activation:abs
num_epochs:100
error:7.12
seed:1
mL:10


==> results2/IMDB/OpenAI/L=3/seed2/data.txt <==
activation:abs
num_epochs:100
error:7.48
seed:2
mL:10


==> results2/IMDB/OpenAI/L=3/seed3/data.txt <==
activation:abs
num_epochs:100
error:7.4399999999999995
seed:3
mL:10


==> results2/IMDB/OpenAI/L=3/seed4/data.txt <==
activation:abs
num_epochs:150
error:25.840000000000003
seed:4
mL:10
activation:abs
num_epochs:100
error:8.24
seed:4
mL:10


==> results2/IMDB/OpenAI/L=4/seed0/data.txt <==
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.840000000000003
seed:0
mL:10
activation:abs
num_epochs:150
error:25.36
seed:0
mL:10
activation:abs
num_epochs:150
error:25.36
seed:0
mL:10
activation:abs
num_epochs:150
error:25.36
seed:0
mL:10
activation:abs
num_epochs:150
error:25.28
seed:0
mL:10
activation:abs
num_epochs:100
error:7.359999999999999
seed:0
mL:10


==> results2/IMDB/OpenAI/L=4/seed1/data.txt <==
activation:abs
num_epochs:100
error:7.04
seed:1
mL:10


==> results2/IMDB/OpenAI/L=4/seed2/data.txt <==
activation:abs
num_epochs:100
error:7.359999999999999
seed:2
mL:10


==> results2/IMDB/OpenAI/L=4/seed3/data.txt <==
activation:abs
num_epochs:100
error:7.32
seed:3
mL:10


==> results2/IMDB/OpenAI/L=4/seed4/data.txt <==
activation:abs
num_epochs:100
error:8.08
seed:4
mL:10


==> results2/glue-cola/Bert/L=3/seed0/data.txt <==
activation:abs
num_epochs:125
error:23.6348478532722
seed:0
mL:5


==> results2/glue-cola/Bert/L=3/seed1/data.txt <==
activation:abs
num_epochs:125
error:23.2180075031263
seed:1
mL:5


==> results2/glue-cola/Bert/L=3/seed2/data.txt <==
activation:abs
num_epochs:125
error:24.593580658607753
seed:2
mL:5


==> results2/glue-cola/Bert/L=3/seed3/data.txt <==
activation:abs
num_epochs:125
error:24.260108378491037
seed:3
mL:5


==> results2/glue-cola/Bert/L=3/seed4/data.txt <==
activation:abs
num_epochs:125
error:23.301375573155482
seed:4
mL:5


==> results2/glue-cola/Bert/L=4/seed0/data.txt <==
activation:abs
num_epochs:125
error:23.718215923301376
seed:0
mL:5


==> results2/glue-cola/Bert/L=4/seed1/data.txt <==
activation:abs
num_epochs:125
error:24.593580658607753
seed:1
mL:5


==> results2/glue-cola/Bert/L=4/seed2/data.txt <==
activation:abs
num_epochs:125
error:23.718215923301376
seed:2
mL:5


==> results2/glue-cola/Bert/L=4/seed3/data.txt <==
activation:abs
num_epochs:125
error:25.38557732388495
seed:3
mL:5


==> results2/glue-cola/Bert/L=4/seed4/data.txt <==
activation:abs
num_epochs:125
error:23.343059608170073
seed:4
mL:5


==> results2/glue-cola/OpenAI/L=3/seed0/data.txt <==
activation:abs
num_epochs:175
error:23.50979574822843
seed:0
mL:10


==> results2/glue-cola/OpenAI/L=3/seed1/data.txt <==
activation:abs
num_epochs:175
error:24.385160483534808
seed:1
mL:10


==> results2/glue-cola/OpenAI/L=3/seed2/data.txt <==
activation:abs
num_epochs:175
error:23.009587328053353
seed:2
mL:10


==> results2/glue-cola/OpenAI/L=3/seed3/data.txt <==
activation:abs
num_epochs:175
error:22.967903293038766
seed:3
mL:10


==> results2/glue-cola/OpenAI/L=3/seed4/data.txt <==
activation:abs
num_epochs:175
error:23.468111713213837
seed:4
mL:10


==> results2/glue-cola/OpenAI/L=4/seed0/data.txt <==
activation:abs
num_epochs:175
error:23.759899958315962
seed:0
mL:10


==> results2/glue-cola/OpenAI/L=4/seed1/data.txt <==
activation:abs
num_epochs:175
error:24.635264693622343
seed:1
mL:10


==> results2/glue-cola/OpenAI/L=4/seed2/data.txt <==
activation:abs
num_epochs:175
error:23.593163818257608
seed:2
mL:10


==> results2/glue-cola/OpenAI/L=4/seed3/data.txt <==
activation:abs
num_epochs:175
error:23.17632346811171
seed:3
mL:10


==> results2/glue-cola/OpenAI/L=4/seed4/data.txt <==
activation:abs
num_epochs:175
error:23.17632346811171
seed:4
mL:10


==> results2/glue-qqp/Bert/L=3/seed0/data.txt <==
activation:abs
num_epochs:150
error:25.28
seed:0
mL:10


==> results2/glue-qqp/Bert/L=3/seed1/data.txt <==
activation:abs
num_epochs:150
error:25.240000000000002
seed:1
mL:10


==> results2/glue-qqp/Bert/L=3/seed2/data.txt <==
activation:abs
num_epochs:150
error:25.4
seed:2
mL:10


==> results2/glue-qqp/Bert/L=3/seed3/data.txt <==
activation:abs
num_epochs:150
error:25.0
seed:3
mL:10


==> results2/glue-qqp/Bert/L=3/seed4/data.txt <==
activation:abs
num_epochs:150
error:25.56
seed:4
mL:10


==> results2/glue-qqp/Bert/L=4/seed0/data.txt <==
activation:abs
num_epochs:150
error:25.36
seed:0
mL:10


==> results2/glue-qqp/Bert/L=4/seed1/data.txt <==
activation:abs
num_epochs:150
error:36.8
seed:1
mL:10


==> results2/glue-qqp/Bert/L=4/seed2/data.txt <==
activation:abs
num_epochs:150
error:28.84
seed:2
mL:10


==> results2/glue-qqp/Bert/L=4/seed3/data.txt <==
activation:abs
num_epochs:150
error:24.84
seed:3
mL:10


==> results2/glue-qqp/Bert/L=4/seed4/data.txt <==
activation:abs
num_epochs:150
error:25.840000000000003
seed:4
mL:10


==> results2/glue-qqp/OpenAI/L=3/seed0/data.txt <==
activation:abs
num_epochs:150
error:22.28
seed:0
mL:10


==> results2/glue-qqp/OpenAI/L=3/seed1/data.txt <==
activation:abs
num_epochs:150
error:21.6
seed:1
mL:10


==> results2/glue-qqp/OpenAI/L=3/seed2/data.txt <==
activation:abs
num_epochs:150
error:22.0
seed:2
mL:10


==> results2/glue-qqp/OpenAI/L=3/seed3/data.txt <==
activation:abs
num_epochs:150
error:21.92
seed:3
mL:10


==> results2/glue-qqp/OpenAI/L=3/seed4/data.txt <==
activation:abs
num_epochs:150
error:22.48
seed:4
mL:10


==> results2/glue-qqp/OpenAI/L=4/seed0/data.txt <==
activation:abs
num_epochs:150
error:22.439999999999998
seed:0
mL:10


==> results2/glue-qqp/OpenAI/L=4/seed1/data.txt <==
activation:abs
num_epochs:150
error:21.84
seed:1
mL:10


==> results2/glue-qqp/OpenAI/L=4/seed2/data.txt <==
activation:abs
num_epochs:150
error:21.84
seed:2
mL:10


==> results2/glue-qqp/OpenAI/L=4/seed3/data.txt <==
activation:abs
num_epochs:150
error:21.6
seed:3
mL:10


==> results2/glue-qqp/OpenAI/L=4/seed4/data.txt <==
activation:abs
num_epochs:150
error:24.2
seed:4
mL:10

